Cautious NMPC with Gaussian Process Dynamics for Autonomous Miniature Race Cars

This paper presents an adaptive high performance control method for autonomous miniature race cars. Racing dynamics are notoriously hard to model from first principles, which is addressed by means of a cautious nonlinear model predictive control (NMPC) approach that learns to improve its dynamics model from data and safely increases racing performance. The approach makes use of a Gaussian Process (GP) and takes residual model uncertainty into account through a chance constrained formulation. We present a sparse GP approximation with dynamically adjusting inducing inputs, enabling a real-time implementable controller. The formulation is demonstrated in simulations, which show significant improvement with respect to both lap time and constraint satisfaction compared to an NMPC without model learning.

==> figures/bycicle_tex_pres.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bycicle_tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%%
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{576.63507897bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6953225)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bycicle_tex.pdf}}%
    \put(0.49434534,0.00599396){\color[rgb]{0.1372549,0.12156863,0.1254902}\makebox(0,0)[lb]{\smash{$X$}}}%
    \put(0.00190554,0.3976821){\color[rgb]{0.1372549,0.12156863,0.1254902}\makebox(0,0)[lb]{\smash{$Y$}}}%
    \put(0.0693796,0.15242863){\color[rgb]{0.1372549,0.12156863,0.1254902}\makebox(0,0)[lb]{\smash{$F_{r,x}(d)$}}}%
    \put(0.25069386,0.43354474){\color[rgb]{0.1372549,0.12156863,0.1254902}\makebox(0,0)[lb]{\smash{$F_{r,y}$}}}%
    \put(0.44839955,0.53826437){\color[rgb]{0.1372549,0.12156863,0.1254902}\makebox(0,0)[lb]{\smash{$v_y$}}}%
    \put(0.55703483,0.50843443){\color[rgb]{0.1372549,0.12156863,0.1254902}\makebox(0,0)[lb]{\smash{$\omega$}}}%
    \put(0.65163234,0.49923748){\color[rgb]{0.1372549,0.12156863,0.1254902}\makebox(0,0)[lb]{\smash{$v_x$}}}%
    \put(0.72258044,0.40463996){\color[rgb]{0.1372549,0.12156863,0.1254902}\makebox(0,0)[lb]{\smash{$\Phi$}}}%
    \put(0.87013448,0.60921252){\color[rgb]{0.1372549,0.12156863,0.1254902}\makebox(0,0)[lb]{\smash{$\delta$}}}%
    \put(0.55813579,0.63193673){\color[rgb]{0.1372549,0.12156863,0.1254902}\makebox(0,0)[lb]{\smash{$F_{f,y}$}}}%
    \put(0.63586605,0.12610292){\color[rgb]{0.1372549,0.12156863,0.1254902}\makebox(0,0)[lb]{\smash{$l_r$}}}%
    \put(0.8050301,0.24396114){\color[rgb]{0.1372549,0.12156863,0.1254902}\makebox(0,0)[lb]{\smash{$l_f$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bycicle_tex.pdf}}%
  \end{picture}%
\endgroup%

